Outliers and the Hard-Margin Linear SVM in High-Dimension, Low-Sample-Size Settings

We study how outliers affect the hard-margin linear support vector machine when the dimension grows while the sample sizes remain fixed. For one-sided contamination, the centered Gram matrix converges to a constant inlier block plus an outlier-diagonal component, and the limiting dual problem has a closed-form solution. All outliers act through one effective distance. This representation yields explicit thresholds for loss of inlier support, margin shrinkage. intercept displacement, and asymptotic misclassification. We then treat contamination in both classes. The limiting intercept is the multiplier of the class-balance constraint, and the two classes pull it in opposite directions. Consequently, at most one class can collapse or be asymptotically misclassified, whereas symmetric contamination leaves the limiting discriminant function unchanged even though the margin shrinks. Seven numerical experiments verify the dual allocation, phase transitions, and discriminant limits.

==> experiments/requirements.txt <==
numpy==1.26.4
scipy==1.13.1
pandas==2.2.2
matplotlib==3.8.4


==> results/experiment1.csv <==
m,kappa_over_Ds,dL_sim,dF_th,db_sim,db_th,ds_sim,ds_th
1,0.1,6.771394192002539,6.779661016949153,6.151269516061391e-16,0.0,6.771394214184612,6.779661016949153
1,0.3,4.783572135759998,4.78021978021978,0.9472170163667988,0.934065934065934,3.8363551303779873,3.8461538461538463
1,1.0,3.5223855065400778,3.5238095238095237,2.1930517226413566,2.1904761904761902,1.3293337829825926,1.3333333333333335
1,3.0,3.0931322976542917,3.089700996677741,2.6281288071376334,2.6245847176079735,0.46500348389150864,0.46511627906976744
1,10.0,2.9424771243090313,2.92806484295846,2.8004765841576673,2.786220871327254,0.14200045344648538,0.14184397163120568
1,30.0,2.885366083278844,2.880895826263997,2.838798241215458,2.833389888021717,0.04656839545770684,0.047505938242280284
3,0.1,6.8022995912732185,6.779661016949153,5.24507636127856e-16,0.0,6.802299554716927,6.779661016949153
3,0.3,4.792630258487554,4.78021978021978,0.9265181948155806,0.934065934065934,3.8661120681905645,3.8461538461538463
3,1.0,3.5321154399809727,3.5238095238095237,2.1999576763246624,2.1904761904761902,1.33215776335635,1.3333333333333335
3,3.0,3.0900728149095786,3.089700996677741,2.62363564657553,2.6245847176079735,0.46643719838068665,0.46511627906976744
3,10.0,2.9304713149213093,2.92806484295846,2.788976402325596,2.786220871327254,0.1414952974480735,0.14184397163120568
3,30.0,2.8934068278372536,2.880895826263997,2.8452390200534468,2.833389888021717,0.04816762643361873,0.047505938242280284


==> results/experiment2.csv <==
noise,d,rel_F,rel_b,se_F,se_b
gaussian,1000,0.02457063704841329,0.03833219591360434,0.0036779630608707596,0.006771208001826186
gaussian,2000,0.02046235541631151,0.02310565359625908,0.002266714246080553,0.003475599832699345
gaussian,5000,0.011987819329499388,0.013702919234411987,0.0016219747948895125,0.001734428256066282
gaussian,10000,0.007151416272515837,0.012162104554902969,0.0014265694938790177,0.001857256995658415
gaussian,20000,0.005262019800562695,0.008223519946523728,0.000866659877135496,0.0010283981205384055
gaussian,40000,0.004272235816624542,0.0060342519351824055,0.0006359475023205042,0.000923946747302583
t5,1000,0.029279538684428674,0.03475949723731475,0.004484837124682912,0.005863172625286848
t5,2000,0.018747308752910623,0.026382296920866632,0.0025269520432764344,0.0036739281821490657
t5,5000,0.01118590919565034,0.016674372265375936,0.0015576904647715754,0.0024478887251407934
t5,10000,0.007216083669942558,0.01115169572669319,0.0016146047368978352,0.002327437198039004
t5,20000,0.003886578482934594,0.006497167799201603,0.0006446323380166115,0.0008405062994849811
t5,40000,0.004071387123788928,0.006395715719576639,0.0006391951230430796,0.0009493104207187671


==> results/experiment3.csv <==
m,kappa,dL_sim,dF_th,db_sim,db_th,ds_sim,ds_th
1,20000.0,3.3222141069283855,3.333333333333333,2.372433500714963,2.380952380952381,0.9497806029862503,0.9523809523809524
2,10000.0,3.778409813609471,3.766233766233766,1.9560408211741105,1.948051948051948,1.8223689829710201,1.8181818181818181
4,5000.0,4.534101410461558,4.523809523809524,1.1885761990850834,1.1904761904761905,3.3455252032734215,3.333333333333333
6,3333.3333333333335,5.167891602803876,5.164835164835165,0.5418909908117359,0.5494505494505495,4.626000593768109,4.615384615384615
8,2500.0,5.722999865158468,5.714285714285714,0.042159418753426964,0.0,5.680840740458062,5.714285714285714
10,2000.0,6.160095400212254,6.153846153846154,2.684869890832511e-16,0.0,6.160096049307906,6.153846153846154
12,1666.6666666666667,6.496218138868148,6.486486486486486,4.751805705082776e-16,0.0,6.496218698016707,6.486486486486486
16,1250.0,6.9227754734962295,6.9565217391304355,1.0574624717179491e-15,0.0,6.922776388562206,6.9565217391304355


==> results/experiment4.csv <==
kappa_over_Ds,y1_sim,y1_th,y2_sim,y2_th,e1,e2
0.03,0.3518132620569193,0.3513513513513513,1.366515610609578,1.364864864864865,1.0,0.0
0.06,0.2626927399609644,0.26182965299684535,1.2038588263477226,1.2082018927444795,1.0,0.0
0.1,0.15967083927709108,0.15942028985507245,1.0285919592985904,1.0289855072463767,1.0,0.0
0.15,0.057549210063774156,0.059233449477351874,0.9166442380083458,0.9163763066202091,0.9480000000000001,0.0
0.19,1.128272727703352e-05,0.0006131207847946407,0.8584118346761798,0.8577559779276518,0.51,0.0
0.25,-0.0666752620242191,-0.06493506493506496,0.7879372658690805,0.7922077922077922,0.019,0.0
0.4,-0.1673780946383392,-0.16541353383458646,0.6914644777099486,0.6917293233082707,0.0,0.0
0.7,-0.2584142826419184,-0.2590799031476998,0.5978753074345022,0.5980629539951574,0.0,0.0
1.5,-0.3417427465236083,-0.3416149068322982,0.5130846302533235,0.515527950310559,0.0,0.0
5.0,-0.3986752478834908,-0.4007936507936509,0.45967789191067265,0.4563492063492063,0.0,0.0


==> results/experiment5.csv <==
kappa_over_Ds,y1_sim,y1_th,y2_sim,y2_th,e1,e2
0.03,0.3504783552510995,0.3513513513513513,1.3643023322984433,1.364864864864865,1.0,0.0
0.06,0.264540012221237,0.26182965299684535,1.2076236278515409,1.2082018927444795,1.0,0.0
0.1,0.159050180455989,0.15942028985507245,1.0299150184900134,1.0289855072463767,1.0,0.0
0.15,0.05790129837704132,0.059233449477351874,0.9152750830524145,0.9163763066202091,0.9680000000000002,0.0
0.19,0.0026291265940668928,0.0006131207847946407,0.8562869766144212,0.8577559779276518,0.529,0.0
0.25,-0.062109497461527795,-0.06493506493506496,0.7928829507370947,0.7922077922077922,0.023,0.0
0.4,-0.16561857361904614,-0.16541353383458646,0.691742138393155,0.6917293233082707,0.0,0.0
0.7,-0.25883925443934114,-0.2590799031476998,0.6002667752660577,0.5980629539951574,0.0,0.0
1.5,-0.3439239157787393,-0.3416149068322982,0.5136749472424986,0.515527950310559,0.0,0.0
5.0,-0.4007392193976885,-0.4007936507936509,0.45370367091098907,0.4563492063492063,0.0,0.0


==> results/experiment5_combined.csv <==
kappa_over_Ds,y1_sim_one,y1_th_one,y2_sim_one,y2_th_one,e1_one,e2_one,y1_sim_two,y1_th_two,y2_sim_two,y2_th_two,e1_two,e2_two
0.03,0.3504783552510995,0.3513513513513513,1.3643023322984433,1.364864864864865,1.0,0.0,-0.43229779932541607,-0.42857142857142855,0.43226032557721983,0.42857142857142855,0.0,0.0
0.06,0.264540012221237,0.26182965299684535,1.2076236278515409,1.2082018927444795,1.0,0.0,-0.4244254205334659,-0.42857142857142855,0.4255899556278968,0.42857142857142855,0.0,0.0
0.1,0.159050180455989,0.15942028985507245,1.0299150184900134,1.0289855072463767,1.0,0.0,-0.4313427639492664,-0.42857142857142855,0.4276085463095441,0.42857142857142855,0.0,0.0
0.15,0.05790129837704132,0.059233449477351874,0.9152750830524145,0.9163763066202091,0.9680000000000002,0.0,-0.4287543435974101,-0.42857142857142855,0.4248951509975438,0.42857142857142855,0.0,0.0
0.19,0.0026291265940668928,0.0006131207847946407,0.8562869766144212,0.8577559779276518,0.529,0.0,-0.4242678242028254,-0.42857142857142855,0.430319788728743,0.42857142857142855,0.0,0.0
0.25,-0.062109497461527795,-0.06493506493506496,0.7928829507370947,0.7922077922077922,0.023,0.0,-0.4290688908226924,-0.42857142857142855,0.4259617888202104,0.42857142857142855,0.0,0.0
0.4,-0.16561857361904614,-0.16541353383458646,0.691742138393155,0.6917293233082707,0.0,0.0,-0.43169039025345396,-0.42857142857142855,0.42249080223930247,0.42857142857142855,0.0,0.0
0.7,-0.25883925443934114,-0.2590799031476998,0.6002667752660577,0.5980629539951574,0.0,0.0,-0.4254307546435831,-0.42857142857142855,0.43011822433148383,0.42857142857142855,0.0,0.0
1.5,-0.3439239157787393,-0.3416149068322982,0.5136749472424986,0.515527950310559,0.0,0.0,-0.43219703519260927,-0.42857142857142855,0.42606010145751416,0.42857142857142855,0.0,0.0
5.0,-0.4007392193976885,-0.4007936507936509,0.45370367091098907,0.4563492063492063,0.0,0.0,-0.4274485663941616,-0.42857142857142855,0.4296586992761133,0.42857142857142855,0.0,0.0


==> results/experiment5_symmetric.csv <==
kappa_over_Ds,y1_sim,y1_th,y2_sim,y2_th,e1,e2
0.03,-0.43229779932541607,-0.42857142857142855,0.43226032557721983,0.42857142857142855,0.0,0.0
0.06,-0.4244254205334659,-0.42857142857142855,0.4255899556278968,0.42857142857142855,0.0,0.0
0.1,-0.4313427639492664,-0.42857142857142855,0.4276085463095441,0.42857142857142855,0.0,0.0
0.15,-0.4287543435974101,-0.42857142857142855,0.4248951509975438,0.42857142857142855,0.0,0.0
0.19,-0.4242678242028254,-0.42857142857142855,0.430319788728743,0.42857142857142855,0.0,0.0
0.25,-0.4290688908226924,-0.42857142857142855,0.4259617888202104,0.42857142857142855,0.0,0.0
0.4,-0.43169039025345396,-0.42857142857142855,0.42249080223930247,0.42857142857142855,0.0,0.0
0.7,-0.4254307546435831,-0.42857142857142855,0.43011822433148383,0.42857142857142855,0.0,0.0
1.5,-0.43219703519260927,-0.42857142857142855,0.42606010145751416,0.42857142857142855,0.0,0.0
5.0,-0.4274485663941616,-0.42857142857142855,0.4296586992761133,0.42857142857142855,0.0,0.0


==> results/experiment6.csv <==
k1_over_Ds,y1_sim,y1_th,y2_sim,y2_th,c_th,e1,e2,regime
0.01,-1.1342504682627548,-1.1352313167259787,-0.22709508242897508,-0.22013218098627352,-0.6776817488561261,0.0,0.99,B1
0.015,-0.9885277716110235,-0.9820769636267792,-0.12203454259940709,-0.12493410648392206,-0.5535055350553506,0.0,0.9,N
0.02,-0.8797337987601143,-0.881060116354234,-0.015596406142866406,-0.023917259211376884,-0.45248868778280543,0.0,0.5687499999999999,N
0.03,-0.7186786210018706,-0.7209690893901419,0.13235351927488798,0.1361737677527151,-0.29239766081871343,0.0,0.06625,N
0.06,-0.4245331954800514,-0.42857142857142855,0.42626024233699433,0.42857142857142855,0.0,0.0,0.0,N
0.1,-0.2273035588212246,-0.23055162659123052,0.6306847684677864,0.6265912305516266,0.19801980198019803,0.00125,0.0,N
0.15,-0.10343449784292112,-0.09890109890109888,0.7579010097766148,0.7582417582417582,0.32967032967032966,0.04875,0.0,N
0.2,-0.022018287569125095,-0.021594684385382035,0.8363000247100991,0.8355481727574751,0.4069767441860465,0.34,0.0,N
0.25,0.028893528413506713,0.029259896729776247,0.8879602752274409,0.8864027538726333,0.4578313253012048,0.7150000000000001,0.0,N
0.4,0.11644958415324547,0.11282984531392176,0.9732818613846139,0.9699727024567788,0.5414012738853503,0.99125,0.0,N
1.0,0.19869437030146705,0.19940029985007496,1.098054054184015,1.0989505247376312,0.6491754122938531,1.0,0.0,B2
5.0,0.24527071003863235,0.24882922260380896,1.184461905792325,1.1854511395566656,0.7171401810802372,1.0,0.0,B2


==> results/experiment7.csv <==
k1_over_Ds,k2_over_Ds,dL_sim,dF_th,da_sim,da_th,db_sim,db_th,ds1_sim,ds1_th,ds2_sim,ds2_th,regime
1.0,1.0,4.2972770292104325,4.285714285714286,2.861945539897869,2.8571428571428568,2.871630293903491,2.8571428571428568,1.435331424024368,1.4285714285714286,1.425646670018746,1.4285714285714286,N
0.3,0.3,7.653119676621959,7.6190476190476195,2.9018506765214824,2.8571428571428568,2.8561310444065575,2.8571428571428568,4.751268999755769,4.761904761904762,4.796988631870696,4.761904761904762,N
0.1,0.1,17.14678017234859,17.142857142857142,2.833235948109284,2.8571428571428568,2.8618291349871536,2.8571428571428568,14.313544224251975,14.285714285714286,14.284951037374105,14.285714285714286,N
3.0,0.1,7.340467783989195,7.319952774498229,6.635055007345055,6.611570247933884,4.2472874541660857e-16,0.0,0.7054130439987905,0.7083825265643447,7.340468051343845,7.319952774498231,B2
1.0,0.1,8.332544171341082,8.323959505061868,6.313662652356659,6.299212598425197,2.845903647832361e-16,0.0,2.018881160518982,2.0247469066366706,8.332543812875642,8.323959505061866,B2
0.3,0.1,11.205553384426983,11.21951219512195,5.27228488923111,5.29616724738676,0.4497599064244124,0.4181184668989546,5.9332682900253095,5.923344947735192,10.755793272832006,10.801393728222996,N
0.1,0.3,11.212834562632393,11.21951219512195,0.43994215089994576,0.4181184668989546,5.286133777823016,5.29616724738676,10.772892201671498,10.801393728222996,5.926700574748427,5.923344947735192,N
0.1,1.0,8.315898192883205,8.323959505061868,4.4109361466601086e-16,0.0,6.2936199622877105,6.299212598425197,8.315897823362958,8.323959505061866,2.0222778610752465,2.0247469066366706,B1
0.1,3.0,7.3111547786678015,7.319952774498229,6.029882358410801e-16,0.0,6.596859085624878,6.611570247933884,7.311155333449309,7.319952774498231,0.7142962478244309,0.7083825265643447,B1
0.05,0.05,31.587387787576038,31.42857142857143,2.856855583299892,2.8571428571428568,2.871056986005661,2.8571428571428568,28.73053221287181,28.571428571428573,28.716330810166045,28.571428571428573,N


==> results/run_metadata.json <==
{
  "seed": 20261029,
  "quick": false,
  "numpy": "1.26.4",
  "experiments": "1--7"
}
